De-biasing "bias" measurement

When a model's performance differs across socially or culturally relevant groups--like race, gender, or the intersections of many such groups--it is often called "biased." While much of the work in algorithmic fairness over the last several years has focused on developing various definitions of model fairness (the absence of group-wise model performance disparities) and eliminating such "bias," much less work has gone into rigorously measuring it. In practice, it important to have high quality, human digestible measures of model performance disparities and associated uncertainty quantification about them that can serve as inputs into multi-faceted decision-making processes. In this paper, we show both mathematically and through simulation that many of the metrics used to measure group-wise model performance disparities are themselves statistically biased estimators of the underlying quantities they purport to represent. We argue that this can cause misleading conclusions about the relative group-wise model performance disparities along different dimensions, especially in cases where some sensitive variables consist of categories with few members. We propose the "double-corrected" variance estimator, which provides unbiased estimates and uncertainty quantification of the variance of model performance across groups. It is conceptually simple and easily implementable without statistical software package or numerical optimization. We demonstrate the utility of this approach through simulation and show on a real dataset that while statistically biased estimators of group-wise model performance disparities indicate statistically significant differences, when accounting for statistical bias in the estimator, the estimated between-group disparities are no longer statistically significant.

==> notes.txt <==
* I think one thing that will make this paper really strong is getting a good sense of what metrics other people are using (including in the case of silva, like yunfeng found, where it's not even clear) because I'm pretty sure we can show most of them aren't measuring what you'd think they are and we can take out the stuff about the constraints in the optimization because that was a weaker point anyway or maybe not take it out but de-emphasize

* one thing we should be careful of is I don't want to say that if there's high uncertainty about the between group variance (and that high uncertainty cannot preclude 0 as a vlue) that that means there is no variability

* talk about why standard deviation is more understandable than economic inequality measures like generalized entropy index. i mention it in the intro but would be good to weave it in elsewhere.
* so far, i’ve only found papers using max/min type metrics for learning fair classifiers. i should keep looking for papers that use variance/MAD type metrics.
* need to add and find papers/tools that use bootstrapping in the fairness context: "another thing-- if you find anyone bootstrapping to get intervals (or doing any other simulation-based intervals, like permutation tests) let's note that. they should have the same issue we had too"
* you have this already in the recommendation section, but i do think we should be clear that variance alone is probably insufficient, i.e. we need a measure of the extreme ends of the distribution too.
* get some math to work out on max/min metrics
